Training Mixed-Monotone Neural Networks for Verification Without Set Propagation

Most formal verification approaches for neural networks conservatively enclose the output set of the neural network. However, computing a tight output enclosure is in general computationally hard. We sidestep this challenge with a novel neural network architecture that realizes mixed-monotone functions as the difference of monotone subnetworks. By utilizing the theory on mixed-monotone systems, this reduces the computation of a tight output enclosure from complicated set propagation to two simple forward passes of opposite corners of an input interval. Moreover, because the size of the resulting enclosure is a closed-form function of the weights of the neural network, we can directly minimize it during training. We prove a lower bound on the size of any such enclosure, given by the total variation of the represented function generalized to several inputs, which makes it possible to compare the tightness of the enclosure against the optimum. Our evaluation on regression and dynamical-system benchmarks demonstrates that our training reduces the enclosure size to within 0.5% of the lower bound without sacrificing prediction accuracy. Computing our enclosure is orders of magnitude faster than CROWN and $\alpha$-CROWN and on deep networks it is also tighter than zonotope propagation and CROWN, while its size exceeds that of $\alpha$-CROWN by only 5.1%.

==> figures/architecture.tikz <==
\begin{tikzpicture}[
  >={Stealth[length=4pt, width=3pt]},
  blk/.style={draw, rounded corners=2pt, line width=0.6pt, minimum width=24mm, minimum height=8mm, font=\small,align=center, inner sep=2pt},
  gblk/.style={blk,fill=CORAcolorHighlight1,thick,draw=CORAcolorHighlight1,fill opacity=0.25},
  hblk/.style={blk,fill=CORAcolorPurple,thick,draw=CORAcolorPurple,fill opacity=0.25},
  diff/.style={draw=black, circle, inner sep=1pt, line width=0.5pt, fill=white}, %  font=\scriptsize,
  bx/.style={draw=gray!70, line width=0.6pt},
  ln/.style={draw=black, line width=0.5pt},
  ev/.style={ln, densely dashed, ->},
  lab/.style={inner sep=1.5pt}, % font=\scriptsize, 
  note/.style={align=center, inner sep=1pt}, % font=\scriptsize, 
  ]

  \tikzset{
    input/.style={circle,fill=black,inner sep=0.05cm},
    input set/.style={draw=CORAcolorFinalSet!65!black,thick,fill=CORAcolorFinalSet,fill opacity=0.5},
    exact output set/.style={black,thick,dashed,fill=black,fill opacity=0.25},
    output set/.style={draw=CORAcolorReachSet!85!black,thick,fill=CORAcolorReachSet,fill opacity=0.25},
  }

  \coordinate (in-bl) at (-0.65,-0.65);
  \coordinate (in-tr) at (0.65,0.65);
  \draw[input set] (in-bl) rectangle (in-tr);
  \node[input,label={below:$\boxlo$}] at (in-bl) {};
  \node[input,label={above:$\boxhi$}] at (in-tr) {};
  \node[note] at (0,-2) {Input Interval {\color{CORAcolorFinalSet!65!black}$\nnInputSet$}};

  \coordinate (nn1) at (4.5,1.5);
  \node[gblk,rectangle,minimum width=3cm, minimum height=1.75cm] (3.125,0.25) (g) at (4.5,1.125) {};
  \node[align=center] at (4.5,0.7) {Monotonic \\ Neural Network~$\monoNNInc$};
  \pic[scale=0.5] at (nn1) { nn={3}{2,3,2}{0.075cm}{0.02cm} };

  \coordinate (nn2) at (4.5,-0.75);
  \node[hblk,rectangle,minimum width=3cm, minimum height=1.75cm] (3.125,0.25) (h) at (4.5,-1.125) {};
  \node[align=center] at (4.5,-1.55) {Monotonic \\ Neural Network~$\monoNNDec$};
  \pic[scale=0.5] at (nn2) { nn={3}{2,3,2}{0.075cm}{0.02cm} };

  \draw[ev] (in-bl) to[out=20, in=185] (g.west);
  \draw[ev] (in-tr) to[out=15, in=175] (h.west);

  \node[diff,thick] (s) at (2.5,0) {};
  \draw[ln,->,thick] (1,0) -- (s);
  \draw[ln,->,thick] (s) to[out=65, in=180] (g.west);
  \draw[ln,->,thick] (s) to[out=-65, in=180] (h.west);

  \node[diff,thick] (m) at (6.5,0) {$-$};
  \draw[ln,->,thick] (g.east) to[out=0, in=115] (m);
  \draw[ln,->,thick] (h.east) to[out=0, in=245] (m);

  \coordinate (out-bl) at (8.5,-1);
  \coordinate (out-tr) at (10,1.3);
  \draw[output set] (out-bl) rectangle (out-tr);
  \node[input,fill=CORAcolorReachSet!85!black,label={below:${\color{CORAcolorHighlight1}\monoNNInc}(\boxlo)-{\color{CORAcolorPurple}\monoNNDec}(\boxhi)$}] at (out-bl) {};
  \node[input,fill=CORAcolorReachSet!85!black,label={above:${\color{CORAcolorHighlight1}\monoNNInc}(\boxhi)-{\color{CORAcolorPurple}\monoNNDec}(\boxlo)$}] at (out-tr) {};
  \draw[exact output set] plot [smooth cycle,tension=0.75] coordinates { (8.75,0) (9.5,0.75) (9.75,0.5) (9.25,0.25) (9,-0.5) };
  \draw[ln,->,thick] (m) -- (8,0);

  \node[note] (out-set-note) at (7.5,1.0) {Output Set};
  \draw[-stealth] (out-set-note.south) to[bend right] (8.85,0.25);

  \node[note] at (9,-2) {Output Enclosure {\color{CORAcolorReachSet!85!black}$\nnOutputSet$}};

\end{tikzpicture}


==> figures/closedloop.tikz <==
\pgfplotsset{clAxis/.style={
    ymode=log,
    scale only axis,
    width=0.35\linewidth, 
    height=0.2\linewidth,
    xlabel={Time Step~$t$},
    xmin=0, xmax=34, ymin=1e-6, ymax=1e6,
    ytick={1e-6,1e-4,1e-2,1e0,1e2,1e4,1e6},
    unbounded coords=jump,
    grid=major, 
}}
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1, horizontal sep=0.8cm,
                 y descriptions at=edge left},
    clAxis,
]
\nextgroupplot[
    ylabel={Enclosure Size~$\downarrow$}, title={(a) Shallow Neural Network ($\numLayers = 3$)},
    legend style={legend columns=3, column sep=6pt, at={(1.068,-0.35)}, anchor=north},
]
\addplot[CORAcolorRed, line width=1.1pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wzono}] {\includetikzfiguresbasepath/data/closedloop_tanks_L3.dat};
\addlegendentry{Baseline (Zonotope)}
\addplot[CORAcolorBlue, line width=1.1pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wcorner}] {\includetikzfiguresbasepath/data/closedloop_tanks_L3.dat};
\addlegendentry{Ours}
\addplot[black, dashed, line width=0.9pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wsamp}] {\includetikzfiguresbasepath/data/closedloop_tanks_L3.dat};
\addlegendentry{Sampled Range}
\nextgroupplot[title={(b) Deep Neural Network ($\numLayers = 8$)}]
\addplot[CORAcolorRed, line width=1.1pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wzono}] {\includetikzfiguresbasepath/data/closedloop_tanks_L8.dat};
\addplot[CORAcolorBlue, line width=1.1pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wcorner}] {\includetikzfiguresbasepath/data/closedloop_tanks_L8.dat};
\addplot[black, dashed, line width=0.9pt, mark=none]
    table[x=step, y expr=2*\thisrow{Wsamp}] {\includetikzfiguresbasepath/data/closedloop_tanks_L8.dat};
\end{groupplot}
\end{tikzpicture}


==> figures/data/closedloop_tanks_L3.dat <==
step  Wcorner  Wzono  Wsamp  nAlive  nDiverged
1  0.550535  0.703938  0.53546  60  0
2  0.397278  0.584169  0.38193  60  0
3  0.285439  0.474754  0.274757  60  0
4  0.200818  0.379035  0.194032  60  0
5  0.137452  0.306578  0.132911  60  0
6  0.0892552  0.245414  0.0865567  60  0
7  0.0616737  0.19733  0.0597977  60  0
8  0.0415102  0.154069  0.0401573  60  0
9  0.0268144  0.1185  0.0259406  60  0
10  0.0172647  0.087763  0.0167045  60  0
11  0.0114223  0.0648196  0.0110065  60  0
12  0.00781225  0.0460999  0.00752729  60  0
13  0.00533847  0.0324042  0.0051433  60  0
14  0.00342725  0.0236383  0.0033134  60  0
15  0.00216999  0.0159566  0.00209888  60  0
16  0.00136119  0.0106005  0.00131998  60  0
17  0.000810352  0.00712045  0.000784877  60  0
18  0.000492001  0.00491254  0.000471892  60  0
19  0.000307473  0.00340044  0.000296976  60  0
20  0.000219031  0.00235822  0.000209603  58  0
21  0.000152013  0.00163707  0.000145175  57  0
22  0.000110243  0.00113746  0.000105529  56  0
23  7.42054e-05  0.000791067  7.12106e-05  54  0
24  5.9671e-05  0.000555341  5.83461e-05  47  0
25  3.5774e-05  0.000396103  3.49787e-05  45  0
26  3.26167e-05  0.000282483  3.10743e-05  39  0
27  3.20505e-05  0.000201465  3.08907e-05  33  0
28  2.35105e-05  0.000187533  2.28846e-05  30  0
29  2.7759e-05  0.000142361  2.68301e-05  22  0
30  1.83514e-05  0.000139775  1.78635e-05  18  0
31  1.16261e-05  8.53008e-05  1.13594e-05  15  0
32  7.73007e-06  8.30963e-05  7.53228e-06  12  0
33  7.50167e-06  6.8558e-05  7.2105e-06  3  0


==> figures/data/closedloop_tanks_L8.dat <==
step  Wcorner  Wzono  Wsamp  nAlive  nDiverged
1  0.536345  0.82278  0.521978  60  0
2  0.397997  0.759228  0.38764  60  0
3  0.280744  0.713397  0.270192  60  0
4  0.186187  0.799073  0.180572  60  0
5  0.124178  1.13854  0.120834  60  0
6  0.104473  2.94568  0.102348  60  0
7  0.0629478  50.0871  0.0603646  60  0
8  0.0270259  956.858  0.0260341  60  0
9  0.0169187  19028.5  0.0162804  60  0
10  0.0099283  387116  0.00962963  60  0
11  0.00733717  9.68071e+06  0.00705879  60  0
12  0.00510644  5.175e+08  0.00491532  60  0
13  0.00444322  2.78229e+10  0.00427981  60  0
14  0.00312297  1.49587e+12  0.00301759  60  0
15  0.00211947  8.04236e+13  0.00205147  60  0
16  0.00134355  4.32389e+15  0.00130012  60  0
17  0.000852936  2.32469e+17  0.000825023  60  0
18  0.000552227  1.24984e+19  0.000531871  60  0
19  0.000363801  6.71964e+20  0.000350407  60  0
20  0.00023972  3.61274e+22  0.000230855  60  0
21  0.000157937  1.94235e+24  0.000152094  60  0
22  0.000103974  2.54865e+26  0.00010023  60  0
23  0.000100232  3.92946e+27  9.71732e-05  55  0
24  7.20485e-05  7.77926e+27  7.03864e-05  54  0
25  9.49803e-05  3.35985e+29  9.43661e-05  48  0
26  9.48946e-05  4.16576e+30  9.09472e-05  39  6
27  7.32713e-05  1.0211e+32  7.01976e-05  34  14
28  5.39196e-05  7.77065e+33  5.23633e-05  31  15
29  3.71683e-05  3.35613e+35  3.52172e-05  29  17
30  2.79426e-05  1.44951e+37  2.58708e-05  25  18
31  1.85842e-05  nan  1.75244e-05  24  19
32  1.27573e-05  nan  1.20202e-05  20  21
33  1.1662e-05  nan  1.16345e-05  14  23
34  1.13663e-05  nan  1.11746e-05  8  25
35  9.07724e-06  nan  9.00228e-06  4  26
36  8.57268e-06  nan  8.3392e-06  1  26


==> figures/decomposition.tikz <==
\begin{tikzpicture}[
    fcurve/.style={black, thick},
    gcurve/.style={CORAcolorHighlight1, very thick},
    hcurve/.style={CORAcolorPurple, very thick},
  ]

  \tikzset{
    input/.style={circle,fill=black,inner sep=0.05cm},
    input set/.style={draw=CORAcolorFinalSet!65!black,thick,fill=CORAcolorFinalSet,fill opacity=0.5},
    exact output set/.style={black,thick,dashed,fill=black,fill opacity=0.25},
    output set/.style={draw=CORAcolorReachSet!85!black,thick,fill=CORAcolorReachSet,fill opacity=0.25},
  }

  \pgfplotsset{
    input/.style={circle,fill=black,inner sep=0.05cm},
    input set/.style={area legend,draw=CORAcolorFinalSet!65!black,thick,fill=CORAcolorFinalSet,fill opacity=0.5},
    exact output set/.style={area legend,black,thick,dashed,fill=black,fill opacity=0.25},
    output set/.style={area legend,draw=CORAcolorReachSet!85!black,thick,fill=CORAcolorReachSet,fill opacity=0.25},
  }

  \def\rows{1}
  \def\cols{3}
  \def\horzsep{10mm}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.65\textwidth, % -\horzsep,
      height=1/\cols*0.65\textwidth,
      xmin=0, xmax=2, ymin=-2.2, ymax=2.2,
      grid=major,
      clip=false,
      legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
    ]

    \nextgroupplot[title={(a) Function~$f$}]
    \addplot[fcurve] coordinates {(0,0) (1,1) (2,0)};
    \node at (axis cs:0.25, 0.625) {$\mathstrut f$};
    \draw[exact output set,draw=none] (axis cs:1.95,0) rectangle (axis cs:2.1,1);
    \draw[exact output set] (axis cs:1.95,0) rectangle (axis cs:2.1,0);
    \draw[exact output set] (axis cs:1.95,1) rectangle (axis cs:2.1,1);
    \coordinate (top) at (rel axis cs:0,1);

    \nextgroupplot[title={(b) Decomposition~1}]
    \addplot[gcurve] coordinates {(0,0) (2,2)};
    \addplot[hcurve] coordinates {(0,0) (1,0) (2,-2)};
    \addplot[fcurve] coordinates {(0,0) (1,1) (2,0)};
    \node at (axis cs:0.25, 0.625) {$\mathstrut \NN$};
    \node[text=CORAcolorHighlight1] at (axis cs:1.25, 1.65) {$\mathstrut \monoNNInc$};
    \node[text=CORAcolorPurple] at (axis cs:1,-0.8) {$\mathstrut -\monoNNDec$};
    \draw[output set,draw=none] (axis cs:1.95,-2) rectangle (axis cs:2.1,2);
    \draw[output set] (axis cs:1.95,-2) rectangle (axis cs:2.1,-2);
    \draw[output set] (axis cs:1.95,2) rectangle (axis cs:2.1,2);

    \nextgroupplot[title={(c) Decomposition~2}]
    \addlegendimage{exact output set}
    \addlegendentry{Output Set~$f(\nnInputSet)$}
    \addlegendimage{output set}
    \addlegendentry{Enclosure~$\nnOutputSet$}

    \addplot[gcurve] coordinates {(0,0) (1,1) (2,1)};
    \addplot[hcurve] coordinates {(0,0) (1,0) (2,-1)};
    \addplot[fcurve] coordinates {(0,0) (1,1) (2,0)};
    \node at (axis cs:0.25, 0.625) {$\mathstrut \NN'$};
    \node[text=CORAcolorHighlight1] at (axis cs:1.25, 1.4) {$\mathstrut \monoNNInc[']$};
    \node[text=CORAcolorPurple] at (axis cs:1.125,-0.8) {$\mathstrut -\monoNNDec[']$};
    \draw[output set,draw=none] (axis cs:1.95,-1) rectangle (axis cs:2.1,1);
    \draw[output set] (axis cs:1.95,-1) rectangle (axis cs:2.1,-1);
    \draw[output set] (axis cs:1.95,1) rectangle (axis cs:2.1,1);

    \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}

  \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
  \node[anchor=north] at ([yshift=-2ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}

